AIPC: Agent-Based Automation for AI Model Deployment with Qualcomm AI Runtime

Edge AI model deployment is a multi-stage engineering process involving model conversion, operator compatibility handling, quantization calibration, runtime integration, and accuracy validation. In practice, this workflow is long, failure-prone, and heavily dependent on deployment expertise, particularly when targeting hardware-specific inference runtimes. This technical report presents AIPC (AI Porting Conversion), an AI agent-driven approach for constrained automation of AI model deployment. AIPC decomposes deployment into standardized, verifiable stages and injects deployment-domain knowledge into agent execution through Agent Skills, helper scripts, and a stage-wise validation loop. This design reduces both the expertise barrier and the engineering time required for hardware deployment. Using Qualcomm AI Runtime (QAIRT) as the primary scenario, this report examines automated deployment across representative vision, multimodal, and speech models. In the cases covered here, AIPC can complete deployment from PyTorch to runnable QNN/SNPE inference within 7-20 minutes for structurally regular vision models, with indicative API costs roughly in the range of USD 0.7-10. For more complex models involving less-supported operators, dynamic shapes, or autoregressive decoding structures, fully automated deployment may still require further advances, but AIPC already provides practical support for execution, failure localization, and bounded repair.

==> README_arxiv_submission.txt <==
Files for arXiv submission:
- main.tex: Primary LaTeX source for arXiv upload.
- main.md: Source markdown used to generate LaTeX/PDF.
- main.pdf: Preview PDF.

Suggested upload path on arXiv:
1) Upload main.tex (and any figure/bib assets if added later).
2) Set main.tex as the top-level file.
3) Compile with pdfLaTeX on arXiv.

Note:
- Current document uses inline numeric references in markdown text and does not require a .bib file.

